Toward Ultra-Low-Power Remote Health Monitoring: An Optimal and Adaptive Compressed Sensing Framework for Activity Recognition

Activity recognition, as an important component of behavioral monitoring and intervention, has attracted enormous attention, especially in Mobile Cloud Computing (MCC) and Remote Health Monitoring (RHM) paradigms. While recently resource constrained wearable devices have been gaining popularity, their battery life is limited and constrained by the frequent wireless transmission of data to more computationally powerful back-ends. This paper proposes an ultra-low power activity recognition system using a novel adaptive compressed sensing technique that aims to minimize transmission costs. Coarse-grained on-body sensor localization and unsupervised clustering modules are devised to autonomously reconfigure the compressed sensing module for further power saving. We perform a thorough heuristic optimization using Grammatical Evolution (GE) to ensure minimal computation overhead of the proposed methodology. Our evaluation on a real-world dataset and a low power wearable sensing node demonstrates that our approach can reduce the energy consumption of the wireless data transmission up to $81.2\%$ and $61.5\%$, with up to $60.6\%$ and $35.0\%$ overall power savings in comparison with baseline and a naive state-of-the-art approaches, respectively. These solutions lead to an average activity recognition accuracy of $89.0\%$ -- only $4.8\%$ less than the baseline accuracy -- while having a negligible energy overhead of on-node computation.

==> highlights.txt <==
A methodology to predict symptomatic events in chronic diseases is proposed.
Predictions are improved in terms of prediction and future horizon.
Feature and model selection techniques to provide an average prediction are show. 
The methodology is applied in a real ambulatory scenario to predict migraines.
Prediction times in the range of the pharmacokinetics of drugs are achieved.

